The importance of X-ray frequency in driving photoevaporative winds

Photoevaporative winds are a promising mechanism for dispersing protoplanetary discs, but so far theoretical models have been unable to agree on the relative roles that the X-ray, Extreme Ultraviolet or Far Ultraviolet play in driving the winds. This has been attributed to a variety of methodological differences between studies, including their approach to radiative transfer and thermal balance, the choice of irradiating spectrum employed, and the processes available to cool the gas. We use the \textsc{mocassin} radiative transfer code to simulate wind heating for a variety of spectra on a static density grid taken from simulations of an EUV-driven wind. We explore the impact of choosing a single representative X-ray frequency on their ability to drive a wind by measuring the maximum heated column as a function of photon energy. We demonstrate that for reasonable luminosities and spectra, the most effective energies are at a few $100~\mathrm{eV}$, firmly in the softer regions of the X-ray spectrum, while X-rays with energies $\sim1000~\mathrm{eV}$ interact too weakly with disc gas to provide sufficient heating to drive a wind. We develop a simple model to explain these findings. We argue that further increases in the cooling above our models - for example due to molecular rovibrational lines - may further restrict the heating to the softer energies but are unlikely to prevent X-ray heated winds from launching entirely; increasing the X-ray luminosity has the opposite effect. The various results of photoevaporative wind models should therefore be understood in terms of the choice of irradiating spectrum.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

We make use of the standard MNRAS document class and BibTeX style.
mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

% Text files: 
main.txt            Manuscript
readme.txt          This file
biblio.bib          Bibliography

% Figures:
WG17dens.png                Figure 1
fiducialTemp.png            Figure 2
tempCompTemp.png            Figure 3
columnEf22UW.pdf/.png       Figure 4
efficiency.pdf/.png         Figure 5
columnEf22UE.pdf/.png       Figure 6
continuousER.pdf/.png       Figure 7
fiducialCool.png            Figure 8
fiducialHydroCool.png       Figure 9
columnE_eps.pdf/.png        Figure 10
baseCoolU.pdf/.png          Figure 11

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
